Noise Injection for__Performance Bottleneck Analysis

Bottleneck evaluation plays a crucial part in performance tuning of HPC applications, as it directly influences the search for optimizations and the selection of the best hardware for a given code. In this paper, we introduce a new model-agnostic, instruction-accurate framework for bottleneck analysis based on performance noise injection. This method provides a precise analysis that complements existing techniques, particularly in quantifying unused resource slack. Specifically, we classify programs based on whether they are limited by computation, data access bandwidth, or latency by injecting additional noise instructions that target specific bottleneck sources. Our approach is built on the LLVM compiler toolchain, ensuring easy portability across different architectures and microarchitectures which constitutes an improvement over many state-of-the-art tools. We validate our framework on a range of hardware benchmarks and kernels, including a detailedstudy of a sparse-matrix--vector product (SPMXV) kernel, where we successfully detect distinct performance regimes. These insights further inform hardware selection, as demonstrated by our comparative evaluation between HBM and DDR memory systems.

==> livermore_fp.csv <==
n,nRescaled,mean
0,0.0,1.5895267303333334
1,0.017543859649122806,1.595401465
2,0.034482758620689655,1.6209499623333334
3,0.05084745762711865,1.6223185246666667
4,0.06666666666666667,1.6420131616666669
5,0.08196721311475409,1.6637069146666665
6,0.0967741935483871,1.677160306
7,0.1111111111111111,1.7041269316666667
8,0.125,1.72523914
9,0.13846153846153847,1.8055108703333334
10,0.15151515151515152,1.8335765176666665
11,0.16417910447761194,1.8576489079999998
12,0.17647058823529413,1.851337645
13,0.18840579710144928,1.8997972383333332
14,0.2,1.955067074666667
15,0.2112676056338028,1.961398402333333
16,0.2222222222222222,2.014471913
17,0.2328767123287671,2.0696826583333334
18,0.24324324324324326,2.069077678333333
19,0.25333333333333335,2.1473020436666665
20,0.2631578947368421,2.175057285333333
21,0.2727272727272727,2.227148139666667
22,0.28205128205128205,2.1658960406666665
23,0.2911392405063291,2.2971416913333336
24,0.3,2.334067448
25,0.30864197530864196,2.3689463356666667
26,0.3170731707317073,2.3853266676666665
27,0.3253012048192771,2.3917125716666665
28,0.3333333333333333,2.528589595666667
29,0.3411764705882353,2.53535823
30,0.3488372093023256,2.631992212666667

==> livermore_ls.csv <==
n,nRescaled,mean
0,0.0,1.5857756863333332
1,0.017543859649122806,1.5957740193333334
2,0.034482758620689655,1.590071132333333
3,0.05084745762711865,1.6076531703333332
4,0.06666666666666667,1.6166926946666669
5,0.08196721311475409,1.6284283366666668
6,0.0967741935483871,1.6296962406666669
7,0.1111111111111111,1.6628967416666667
8,0.125,1.6755438483333334
9,0.13846153846153847,1.6791960996666668
10,0.15151515151515152,1.7075266080000002
11,0.16417910447761194,1.7257662263333333
12,0.17647058823529413,1.7881381136666665
13,0.18840579710144928,1.8585285816666666
14,0.2,1.8997725976666668
15,0.2112676056338028,1.9289337423333333
16,0.2222222222222222,1.948712954
17,0.2328767123287671,1.9735616643333334
18,0.24324324324324326,2.0071528813333335
19,0.25333333333333335,2.116802477333333
20,0.2631578947368421,2.062451192666667
21,0.2727272727272727,2.1133649506666665
22,0.28205128205128205,2.208483977
23,0.2911392405063291,2.2956822150000002
24,0.3,2.524657235333333
25,0.30864197530864196,2.5618811773333334
26,0.3170731707317073,2.617227799
27,0.3253012048192771,2.68727657
28,0.3333333333333333,2.7876628273333335
29,0.3411764705882353,2.7957658973333337
30,0.3488372093023256,2.806679756

==> matprod-fp64-intel-p1.csv <==
n,mean,stddev,quantile_05,quantile_95
0,8.0352039,0.0347446514962,7.98130767,8.11608354
1,8.0009387,0.0214705730131,7.97133246,8.04656431
2,8.01059495,0.0237376263356,7.97449351,8.06392431
3,8.0140432,0.028976397831,7.97929808,8.07964967
4,8.026131,0.0260950819543,7.97978879,8.07543504
5,8.0252241,0.0244125965905,7.98546024,8.06145756
6,8.01490665,0.0274081803834,7.97248889,8.07120094
7,8.0167937,0.0215984018092,7.98749289,8.06074485
8,8.01245315,0.0237581837485,7.97534032,8.05423703
9,8.0274264,0.0287404950243,7.98543592,8.08740694
10,8.0225052,0.0291466569345,7.97615628,8.07771415
11,8.0161251,0.0273679081314,7.97401971,8.0684938
12,8.0188557,0.0396827310894,7.9705524,8.11583847
13,8.0165279,0.0285260880842,7.98719425,8.0862759
14,8.05521605,0.0330010290589,8.01016546,8.11455118

==> matprod-fp64-intel-p2.csv <==
n,mean,stddev,quantile_05,quantile_95
14,8.05521605,0.0330010290589,8.01016546,8.11455118
15,8.46733565,0.0831197256746,8.4158206,8.69203274
16,8.89330555,0.0594473202579,8.83510801,9.03693024
17,9.2655716,0.0578356889458,9.19279393,9.40652075
18,9.5882052,0.0404981207707,9.55339576,9.69827414
19,9.87017305,0.0327827435055,9.83506458,9.95261488
20,10.05766775,0.0222884997765,10.01851788,10.1013974
21,10.1967791,0.0376657009691,10.15367944,10.29170504

==> matprod-fp64-intel-p3.csv <==
n,mean,stddev,quantile_05,quantile_95
21,10.1967791,0.0376657009691,10.15367944,10.29170504
22,10.5003512,0.0229705162254,10.4673184,10.54871521
23,10.8514756,0.019609736399,10.81990929,10.88703897
24,11.21623105,0.0285595923053,11.18500467,11.27812621
25,11.58655915,0.0285966341293,11.55218839,11.65114528
26,11.95157115,0.0289341471401,11.92382942,12.02330672
27,12.3320516,0.0197362348724,12.30903363,12.36547786
28,12.7346178,0.0285136217282,12.69296967,12.78968835
29,13.11327565,0.0231532658286,13.08012246,13.15955568
30,13.48486705,0.0153434405772,13.46966397,13.52337402

==> matprod-l1-intel-p1.csv <==
n,mean,stddev,quantile_05,quantile_95
0,8.84114925,3.48577554771,7.97251768,17.57571354
1,8.6022575,0.0455944288784,8.54363068,8.69759575

==> matprod-l1-intel-p2.csv <==
n,mean,stddev,quantile_05,quantile_95
1,8.6022575,0.0455944288784,8.54363068,8.69759575
2,9.57435525,3.74318435714,8.65696,18.94363712
3,9.2208353,0.0233173258439,9.19372826,9.26855537
4,9.1896675,0.0339932667281,9.15551263,9.26938635
5,9.87379295,0.017363715822,9.8475609,9.90290275
6,9.7141307,0.0432529765439,9.67574096,9.83298747
7,11.54844665,4.7819440277,10.42150718,23.4559721
8,10.4068542,0.0252850692991,10.36785696,10.45535179

==> matprod-l1-intel-p3.csv <==
n,mean,stddev,quantile_05,quantile_95
8,10.4068542,0.0252850692991,10.36785696,10.45535179
9,11.06724985,0.0406575080204,11.03974421,11.17223443
10,11.1012,0.0129085880948,11.08173057,11.13047678
11,11.77472825,0.052055193906,11.7399171,11.9289715
12,11.86284465,0.0241400588385,11.83049414,11.91267943
13,12.52134725,0.0478713817629,12.48481824,12.64419276
14,12.6323889,0.0115409133516,12.60982776,12.65384825
15,13.2665941,0.00788971581174,13.25471118,13.28005
16,13.42893995,0.0450188230238,13.38051564,13.5446646
17,14.04162075,0.0263045956952,14.01545269,14.110847
18,14.16675665,0.0314890259619,14.13512378,14.24912653
19,14.78815515,0.0111090297924,14.7695815,14.81068925
20,14.9400676,0.0174507482287,14.91141754,14.97108546
21,15.55953995,0.0241217936677,15.53771111,15.62735689
22,15.7117829,0.032452930262,15.67915757,15.79299151
23,16.32143485,0.0174510647792,16.30244783,16.3605876
24,16.47863095,0.0451928256712,16.44062594,16.60593143
25,17.0956104,0.0127329963811,17.07858917,17.12876075
26,17.23736705,0.0146809436327,17.21199906,17.26079935
27,17.86974905,0.0312190305799,17.83834715,17.95347061
28,17.99529025,0.027681667567,17.97002162,18.0647802
29,18.62653785,0.0110634325653,18.61348468,18.6514421
30,18.7515731,0.0121521867781,18.73084458,18.77004843

==> matprod_g3_O0_arithmetic_fp64.csv <==
n,mean,stddev,quantile_05,quantile_95
0,270079.85,2522.99824168,268310.05,273652.85
1,277179.55,4439.44329252,273909.05,287086.3
2,271780.55,1541.08495791,269821.7,274281.9
3,270877.25,3046.01638004,268934.8,277148.1
4,274818.55,4734.20203915,272524.95,287746.3
5,276343.65,2794.52434727,273844.75,281393.9
6,279289.15,3865.75981244,277383.25,288422.25
7,276305.0,3289.32322826,272788.95,279589.95
8,277271.9,5673.72532733,272910.25,287291.35
9,271354.9,1501.1241421,269417.55,273070.55
10,274176.1,3314.56300136,271857.45,278431.8
11,272536.85,4349.45137086,270726.8,278486.95
12,284042.3,2862.18056908,282689.95,286746.95
13,284349.55,4214.65392974,282466.15,296371.85
14,284600.55,2494.31404348,282115.15,288570.4
15,283466.95,1839.70403802,282708.35,285208.45
16,276729.95,1795.33883919,275250.75,280625.7
17,276257.65,5411.25614137,274184.05,282160.9
18,292114.15,3107.38358229,290498.5,300342.9
19,293426.0,3693.80500297,291734.15,302609.5
20,292541.2,2087.04550981,291748.8,294628.2
21,295856.25,2597.14100262,294519.55,301232.3
22,289724.15,2398.50243433,288613.75,291803.9
23,284617.1,4019.45303369,283320.15,286936.05
24,278276.85,3530.81835096,276460.0,287383.55
25,282647.4,3685.42184017,280851.15,291288.35
26,289381.15,5264.71416389,287134.4,296973.2
27,289910.15,3548.54990489,287652.9,298752.9
28,289449.35,3754.95365184,287670.85,299115.8
29,289836.35,3755.963848,287752.95,298463.45
30,288762.0,3748.69594659,287285.7,293861.55
31,291401.85,1722.16097607,290713.75,293591.4
32,297736.05,4524.03421157,295808.15,307511.15
33,299423.45,3888.05121462,297907.55,305285.4
34,301079.45,1111.51461866,300521.4,302812.8
35,307695.25,1857.42127357,307014.95,309829.0
36,312935.35,4237.02306195,311207.3,324521.2
37,330638.35,3991.98452245,329233.2,337112.1
38,330648.6,1444.83789402,330146.0,332584.4
39,335259.2,4629.84541427,333159.25,343875.55
40,342430.3,3348.65720999,341048.55,348395.8
41,350121.0,3811.03341628,348494.0,359964.55
42,350535.95,3366.80864432,349223.1,358201.85
43,362907.5,4022.00709224,361327.9,368568.2
44,363747.4,3303.02316674,362294.5,371677.7
45,363814.85,2438.34614596,362819.0,366898.8
46,380912.15,3514.35995986,379194.1,390511.2
47,383396.2,4252.85473065,381703.8,390224.5
48,383774.6,2972.836716,382535.05,387684.1

==> matprod_g3_O0_arithmetic_fp64_p1.csv <==
n,mean,stddev,quantile_05,quantile_95
0,270079.85,2522.99824168,268310.05,273652.85
1,277179.55,4439.44329252,273909.05,287086.3
2,271780.55,1541.08495791,269821.7,274281.9
3,270877.25,3046.01638004,268934.8,277148.1
4,274818.55,4734.20203915,272524.95,287746.3
5,276343.65,2794.52434727,273844.75,281393.9
6,279289.15,3865.75981244,277383.25,288422.25
7,276305.0,3289.32322826,272788.95,279589.95
8,277271.9,5673.72532733,272910.25,287291.35
9,271354.9,1501.1241421,269417.55,273070.55
10,274176.1,3314.56300136,271857.45,278431.8
11,272536.85,4349.45137086,270726.8,278486.95

==> matprod_g3_O0_arithmetic_fp64_p2.csv <==
n,mean,stddev,quantile_05,quantile_95
11,272536.85,4349.45137086,270726.8,278486.95
12,284042.3,2862.18056908,282689.95,286746.95
13,284349.55,4214.65392974,282466.15,296371.85
14,284600.55,2494.31404348,282115.15,288570.4
15,283466.95,1839.70403802,282708.35,285208.45
16,276729.95,1795.33883919,275250.75,280625.7
17,276257.65,5411.25614137,274184.05,282160.9
18,292114.15,3107.38358229,290498.5,300342.9
19,293426.0,3693.80500297,291734.15,302609.5
20,292541.2,2087.04550981,291748.8,294628.2
21,295856.25,2597.14100262,294519.55,301232.3
22,289724.15,2398.50243433,288613.75,291803.9
23,284617.1,4019.45303369,283320.15,286936.05
24,278276.85,3530.81835096,276460.0,287383.55
25,282647.4,3685.42184017,280851.15,291288.35
26,289381.15,5264.71416389,287134.4,296973.2
27,289910.15,3548.54990489,287652.9,298752.9
28,289449.35,3754.95365184,287670.85,299115.8
29,289836.35,3755.963848,287752.95,298463.45
30,288762.0,3748.69594659,287285.7,293861.55

==> matprod_g3_O0_arithmetic_fp64_p3.csv <==
n,mean,stddev,quantile_05,quantile_95
30,288762.0,3748.69594659,287285.7,293861.55
31,291401.85,1722.16097607,290713.75,293591.4
32,297736.05,4524.03421157,295808.15,307511.15
33,299423.45,3888.05121462,297907.55,305285.4
34,301079.45,1111.51461866,300521.4,302812.8
35,307695.25,1857.42127357,307014.95,309829.0
36,312935.35,4237.02306195,311207.3,324521.2
37,330638.35,3991.98452245,329233.2,337112.1
38,330648.6,1444.83789402,330146.0,332584.4
39,335259.2,4629.84541427,333159.25,343875.55
40,342430.3,3348.65720999,341048.55,348395.8
41,350121.0,3811.03341628,348494.0,359964.55
42,350535.95,3366.80864432,349223.1,358201.85
43,362907.5,4022.00709224,361327.9,368568.2
44,363747.4,3303.02316674,362294.5,371677.7
45,363814.85,2438.34614596,362819.0,366898.8
46,380912.15,3514.35995986,379194.1,390511.2
47,383396.2,4252.85473065,381703.8,390224.5
48,383774.6,2972.836716,382535.05,387684.1

==> matprod_g3_O0_data_l1.csv <==
n,mean,stddev,quantile_05,quantile_95
0,270079.85,2522.99824168,268310.05,273652.85
1,276807.7,2098.76683078,275227.3,280478.65
2,275132.35,2591.47182649,273814.9,277060.65
3,275748.35,3143.33697327,271789.5,282600.95
4,277782.75,1569.77593544,276718.15,279130.95
5,280145.1,3645.41288334,278008.25,289572.35
6,285043.1,2567.95661762,282564.25,287074.05
7,284801.2,3865.97990941,282242.2,294112.8
8,285682.05,3764.6822771,283821.9,291195.95
9,284198.1,1820.99236407,283241.85,285886.55
10,303219.8,4401.36306841,300454.25,315612.75
11,300091.05,2536.31513174,298496.45,302661.6
12,317219.9,3947.46532474,314831.05,323757.05
13,331096.2,2773.16619769,328526.85,334706.45
14,342257.65,1716.2860273,341198.45,344515.7
15,353248.4,1828.71229011,351362.6,356097.4
16,375524.85,4653.72267411,373368.4,380651.4
17,381437.15,2813.24348884,377234.0,385559.3
18,392546.65,6007.18228685,384786.15,400973.6
19,407241.05,5361.47657344,403278.75,416467.7
20,425370.25,3793.42362352,422114.6,435425.55
21,433076.9,1917.87700075,431305.0,436723.55
22,447556.6,4620.85223092,445176.75,457291.25

==> matprod_g3_O0_data_l1_p1.csv <==
n,mean,stddev,quantile_05,quantile_95
0,270079.85,2522.99824168,268310.05,273652.85
1,276807.7,2098.76683078,275227.3,280478.65


==> matprod_g3_O0_data_l1_p2.csv <==
n,mean,stddev,quantile_05,quantile_95
1,276807.7,2098.76683078,275227.3,280478.65
2,275132.35,2591.47182649,273814.9,277060.65
3,275748.35,3143.33697327,271789.5,282600.95
4,277782.75,1569.77593544,276718.15,279130.95
5,280145.1,3645.41288334,278008.25,289572.35
6,285043.1,2567.95661762,282564.25,287074.05
7,284801.2,3865.97990941,282242.2,294112.8
8,285682.05,3764.6822771,283821.9,291195.95
9,284198.1,1820.99236407,283241.85,285886.55
10,303219.8,4401.36306841,300454.25,315612.75
11,300091.05,2536.31513174,298496.45,302661.6

==> matprod_g3_O0_data_l1_p3.csv <==
n,mean,stddev,quantile_05,quantile_95
11,300091.05,2536.31513174,298496.45,302661.6
12,317219.9,3947.46532474,314831.05,323757.05
13,331096.2,2773.16619769,328526.85,334706.45
14,342257.65,1716.2860273,341198.45,344515.7
15,353248.4,1828.71229011,351362.6,356097.4
16,375524.85,4653.72267411,373368.4,380651.4
17,381437.15,2813.24348884,377234.0,385559.3
18,392546.65,6007.18228685,384786.15,400973.6
19,407241.05,5361.47657344,403278.75,416467.7
20,425370.25,3793.42362352,422114.6,435425.55
21,433076.9,1917.87700075,431305.0,436723.55
22,447556.6,4620.85223092,445176.75,457291.25

==> matprod_g3_O3native_arithmetic_fp64.csv <==
n,mean,stddev,quantile_05,quantile_95
0,35494.45,606.814178724,35053.0,35910.8
1,37080.05,578.918342687,36863.85,37238.65
2,37087.15,567.33775434,36801.3,37294.85
3,38433.75,550.061348851,38161.25,38670.4
4,41460.45,2931.32540799,40260.2,43745.1
5,40609.15,542.141888715,40363.45,40815.6
6,42365.6,621.851943794,42098.05,42628.2
7,43867.9,2201.03182394,43167.05,46210.35
8,43908.35,2155.8269011,43204.85,46425.65
9,45483.15,1914.86462381,44834.4,48088.45
10,45000.95,598.208281036,44775.25,45110.75
11,47666.65,607.178003142,47418.8,47926.0
12,48759.55,560.482245482,48559.7,48886.25
13,50516.85,3555.44953944,49485.0,53040.65
14,49883.5,584.752297986,49674.35,50111.2
15,51281.7,620.364014108,51042.6,51428.65
16,52391.2,2438.71551436,51656.85,54863.2
17,53735.45,545.041418151,53541.7,53945.2
18,56847.05,2465.14840273,56116.65,59095.2

==> matprod_g3_O3native_data_l1.csv <==
n,mean,stddev,quantile_05,quantile_95
0,35494.45,606.814178724,35053.0,35910.8
1,40310.0,2402.10555555,39062.9,42822.25
2,37616.85,721.731755918,37020.8,38102.15
3,39081.2,736.680975728,38490.7,39745.0
4,38319.25,2156.79048299,37633.65,40717.1
5,38729.25,655.418711588,38445.05,39011.75
6,40676.5,638.350178194,40427.95,40950.5
7,43504.3,1860.90824868,42823.55,45972.85
8,45391.35,625.063138811,45147.5,45637.85
9,48108.25,686.962871995,47833.5,48333.85
10,50378.15,696.962142085,50045.8,50766.85
11,54459.35,692.477600721,54030.45,54859.1
12,54976.95,656.050186724,54739.0,55234.4
13,59694.35,2364.54254085,58580.6,62624.9
14,69510.85,1093.74399541,68626.75,70383.4
15,65202.7,793.382700845,64662.6,65785.75
16,69129.55,735.342605525,68656.9,69758.6
